Adapting Job Recommendations to User Preference Drift with Behavioral-Semantic Fusion Learning

Job recommender systems are crucial for aligning job opportunities with job-seekers in online job-seeking. However, users tend to adjust their job preferences to secure employment opportunities continually, which limits the performance of job recommendations. The inherent frequency of preference drift poses a challenge to promptly and precisely capture user preferences. To address this issue, we propose a novel session-based framework, BISTRO, to timely model user preference through fusion learning of semantic and behavioral information. Specifically, BISTRO is composed of three stages: 1) coarse-grained semantic clustering, 2) fine-grained job preference extraction, and 3) personalized top-$k$ job recommendation. Initially, BISTRO segments the user interaction sequence into sessions and leverages session-based semantic clustering to achieve broad identification of person-job matching. Subsequently, we design a hypergraph wavelet learning method to capture the nuanced job preference drift. To mitigate the effect of noise in interactions caused by frequent preference drift, we innovatively propose an adaptive wavelet filtering technique to remove noisy interaction. Finally, a recurrent neural network is utilized to analyze session-based interaction for inferring personalized preferences. Extensive experiments on three real-world offline recruitment datasets demonstrate the significant performances of our framework. Significantly, BISTRO also excels in online experiments, affirming its effectiveness in live recruitment settings. This dual success underscores the robustness and adaptability of BISTRO. The source code is available at https://github.com/Applied-Machine-Learning-Lab/BISTRO.

==> data/dataset_bk.txt <==
Data; TrainNum; TrainPeriod; ValidNum; ValidPeriod; TestNum; TestPeriod
Users;635,252; 2023/06/03--2023/09/30;317,000; 2023/10/01--2023/11/29;400,000; 2023/08/02-2023/11/29
Interactions;10,507,288; 2023/06/03--2023/09/30;5,000,000; 2023/10/01--2023/11/29;7,563,644;2023/08/02-2023/11/29
Jobs;7,567,076;2023/06/03--2023/09/30;3,783,538;2023/10/01--2023/11/29;5,000,000;2023/08/02-2023/11/29

==> data/exp_filter_HR.txt <==
x,ours,nonwavelet,nonspectral
0,62.47,61.2602058823529,60.4912058823529
1,62.179375025258,60.8671789714236,60.1386328292053
2,61.9977214010211,60.4529183018248,59.2352873807389
3,61.8071923583426,60.0176389651183,58.9741148128257
4,61.6077878972224,59.5615773474292,57.7740528950466
5,61.3995080176605,59.0849908899586,57.0345549558669
6,61.1823527196569,58.588157828162,57.0589280994228
7,60.9563220032117,58.0713769098618,55.3034718118959
8,60.7214158683247,57.5349670925788,55.3554811425496
9,60.4776343149961,56.979267220387,54.2067976360096
10,60.2249773432258,56.404635680622,53.2385160112182
11,59.9634449530138,55.8114500407903,51.940757311732
12,59.6930371443601,55.2001066660439,51.4360144630682
13,59.4137539172647,54.5710203176141,51.4244819061574
14,59.1255952717277,53.9246237326051,50.0198282342289
15,58.8285612077489,53.261367185577,50.0085086825681
16,58.5226517253285,52.5817180323605,48.4633819906768
17,58.2078668244664,51.8861602365664,47.977531733872
18,57.8842065051626,51.17519387927,46.6552889388985
19,57.5516707674172,50.4493346523649,46.3382282338283
20,57.21025961123,49.7091133361026,45.0243858261792
21,56.8599730366012,48.955075261345,44.5145756668313
22,56.5008110435306,48.1877797570751,43.6616808178553
23,56.1327736320184,47.4077995837264,42.7926515362781
24,55.7558608020645,46.615720352904,42.0347145285698
25,55.370072553669,45.8121399340861,41.2413169037333
26,54.9754088868317,44.9976678489074,40.173357077854
27,54.5718698015528,44.1729246536354,39.4747869950474
28,54.1594552978321,43.3385413104695,38.5834055941127
29,53.7381653756698,42.4951585482966,37.7463731166473
30,53.3080000350658,41.6434262135515,36.2759072145137
31,52.8689592760201,40.7840026118401,35.470130241928
32,52.4210430985327,39.9175538409934,34.6449993117077
33,51.9642515026037,39.0447531162261,33.8030392043061
34,51.498584488233,38.1662800880842,32.9468428832301
35,51.0240420554205,37.2828201538732,32.0790609897035
36,50.5406242041664,36.3950637632644,31.2023911036503
37,50.0483309344706,35.5037057187821,30.3195668145073
38,49.5471622463332,34.6094444718808,29.4333466461448
39,49.037118139754,33.7129814153257,28.546502880765
40,48.5181986147331,32.815020172593,27.6618103270605
41,47.9904036712706,31.9162658850111,26.7820350781355
42,47.4537333093664,31.0174244973628,25.9099233047386
43,46.9081875290205,30.1192020426741,25.04819012921
44,46.3537663302329,29.2223039269141,24.1995086252215
45,45.7904697130037,28.3274342143289,23.3664989878753
46,45.2182976773327,27.4352949141365,22.5517179180391
47,44.6372502232201,26.5465852693019,21.7576482639269
48,44.0473273506658,25.6620010481162,20.9866889618926
49,43.4485290596698,24.7822338392955,20.2411453171899
50,42.8408553502321,23.9079703513139,19.5232196640776
51,42.2243062223528,23.0398917166813,18.8350024431088
52,41.5988816760317,22.17867280187,18.1784637317554
53,40.964581711269,21.3249815235899,17.5554452626815
54,40.3214063280645,20.4794781721044,16.9676529620026
55,39.6693555264184,19.6428147422729,16.4166500377618
56,39.0084293063306,18.815634272998,15.9038506466262
57,38.3386276678012,17.9985701957454,15.4305141644608
58,37.65995061083,17.1922456927983,14.9977400839944
59,36.9723981354172,16.3972730658947,14.6064635602478
60,36.2759702415626,15.6142531158887,14.2574516217733


==> data/exp_filter_MRR.txt <==
x,ours,nonwavelet,nonspectral
0,51.31,50.0097003030201,49.1620003030201
1,50.8935019103424,49.561482014427,47.2705930922554
2,50.4821330366175,48.9312342945134,46.4056193567085
3,50.0309877972338,48.2174424599786,45.9814452320351
4,49.6192727103056,47.5874084538996,44.9127997000397
5,49.200395706354,46.9425339770265,44.1602939937779
6,48.7743567853789,46.2830445231244,43.9321238460924
7,48.3411559473802,45.6091813170115,42.4822451143155
8,47.9007931923581,44.9212009873165,42.2730449681477
9,47.4532685203125,44.2193752261632,41.2396665493664
10,46.9985819312433,43.503990435277,40.3301193942272
11,46.5833254946298,42.8680416966565,39.1944129434914
12,46.1609071409929,42.2177529615172,38.6030475713727
13,45.7313268703324,41.5534396587139,38.3502310717885
14,45.2945846826484,40.875430244272,37.1411498902227
15,44.8506805779409,40.1840659340374,36.8884796014708
16,44.3996145562099,39.4797004175308,35.5829750821824
17,43.9413866174554,38.7626995537592,35.0045779424386
18,43.4759967616774,38.033441049695,33.8520651454832
19,43.0034449888759,37.292314122101,33.3895283464315
20,42.5237312990509,36.5397191433473,32.2427817342153
21,42.0368556922024,35.7760672718342,31.6479380642031
22,41.5428181683304,35.0017800676094,30.817594574338
23,41.0416187274349,34.2172890937346,29.9761761047786
24,40.5332573695159,33.4230355039323,29.2110134731336
25,40.0177340945734,32.6194696170049,28.4215100032116
26,39.4950489026073,31.8070504784904,27.4435418455937
27,38.9652017936178,30.9862454099718,26.7191297940307
28,38.4281927676048,30.1575295464167,25.8623684069901
29,37.8840218245682,29.3213853618623,25.042913148941
30,37.3326889645082,28.4783021836961,23.7886572078305
31,36.7741941874246,27.6287756956967,22.9906563194781
32,36.2085374933176,26.7733074298943,22.1793705085565
33,35.6357188821871,25.9124042471778,21.356532832121
34,35.055738354033,25.0465778064043,20.5239231493644
35,34.4685959088554,24.1763440215496,19.6833609105553
36,33.8742915466544,23.3022225061576,18.8366977855739
37,33.2728252674298,22.4247360039685,17.9858101619112
38,32.6641970711817,21.5444098041274,17.1325915425246
39,32.0484069579102,20.6617711387137,16.278944874351
40,31.4254549276151,19.7773485594627,15.426774838558
41,30.7953409802965,18.8916712893558,14.5779801337686
42,30.1580651159544,18.0052685431237,13.7344457835238
43,29.5136273345888,17.1186688084309,12.8980354991503
44,28.8620276361998,16.232399076314,12.0705841289732
45,28.2032660207872,15.3469840048733,11.2538902244674
46,27.5373424883511,14.4629449936109,10.4497087534642
47,26.8642570388915,13.5807991360639,9.65974398993705
48,26.1840096724084,12.7010580038024,8.88564260917106
49,25.4966003889018,11.8242261925782,8.1289870162936
50,24.8020291883717,10.9507995266534,7.3912889351934
51,24.100296070818,10.0812627618159,6.67398328380341
52,23.3914010362409,9.21608653652781,5.97842236056128
53,22.6753440846403,8.35572316687191,5.30587036560101
54,21.9521252160162,7.50060061244045,4.65749827887303
55,21.2217444303686,6.65111345335974,4.03437911594377
56,20.4842017276974,5.80760879619154,3.43748358069595
57,19.7394971080028,4.97036318799376,2.86767613254244
58,18.9876305712847,4.13954272732934,2.32571148408734
59,18.228602117543,3.31512971324999,1.8122315434239
60,17.4624117467779,2.49677719233189,1.32776281345752


==> data/exp_online_bar_c.txt <==
x,a,b,c,d
1,0.8181,0.6652,0.4487,0.4232
2,1,0.7851,0.6597,0.4349
3,0.9844,0.7635,0.7332,0.4629
4,0.9777,0.69,0.6994,0.5492


==> data/exp_online_bar_s.txt <==
x,a,b,c,d
1,0.7088,0.4582,0.2302,0.298
2,0.9639,0.4876,0.4086,0.2844
3,1,0.5327,0.7178,0.3205
4,0.9503,0.4673,0.7765,0.4582


==> data/exp_para_job.txt <==
x,HR,MRR
1,0.5927753651796295,0.34720419277014234
2,0.6247464503042597,0.37322515212971744
3,0.4434022625481561,0.34344346072838913


==> data/exp_para_p.txt <==
p,HR,MRR
1,0.4513096637917733,0.29094743675064626
2,0.5416551724137926,0.32497483415847347
3,0.6247464503042597,0.37322515212971744
4,0.6247464503042597,0.37322515212971744
5,0.6247464503042597,0.37322515212971744


==> data/exp_para_user.txt <==
x,HR,MRR
1,0.5692805850798676,0.32199778691230523
2,0.6247464503042597,0.37322515212971744
3,0.6098320788115837,0.38568626584866752

==> data/exp_session_freq.txt <==
x,y
1,0.01
2,0.028731516963245326
3,0.018526779401725885
4,0.033684781659689085
5,0.0010798885314135588
6,0.02257389296115376
7,0.009081425936693643
8,0.030084667004296902
9,0.001418148896753635
10,0.03649962594793695
11,0.04336698646921486
12,0.019579607901935803
13,0.035441258233950675
14,0.03656528374475895
15,0.0060014533268810955
16,0.033904070424793556
17,0.07969099494563392
18,0.7253570180548807
19,1.3697237721733124
20,2.0000000000000013
21,2.6033944442340236
22,3.1671158475744625
23,3.678372952720383
24,4.1243745023708716
25,4.492329239224998
26,4.769445905981849
27,4.942933245340488
28,5.000000000000003
29,4.930871748526043
30,4.7378414129505755
31,4.426218751172157
32,4.001313521089345
33,3.468435480600677
34,2.832894387604713
35,2.099999999999999
36,1.2750620756850832
37,0.36339037255852225
38,0.010910605578513166
39,0.009631069890152244
40,0.029789116544980905
41,0.01933704994594775
42,0.028375606648082925
43,0.025236753361227406
44,0.019461739203131913
45,0.027905882664307675
46,0.030628287420493457
47,0.047235358753172633
48,0.03195614937917624
49,0.02655439927285427
50,0.04025108967215221
51,0.020517628477029794
52,0.00440601301815754
53,0.013404469569720724
54,0.008035901776773907
55,0.049302412423027436
56,0.008830698501872425
57,0.04508296030241263
58,0.049153810163558416
59,0.014773662312418445
60,0.0020905421139183755
61,0.010865051943282335
62,0.03170937220872376
63,0.02141441233737298
64,0.030041188685499456
65,0.023903394870611223
66,0.03582195964705956
67,0.040664783845403764
68,0.018344350581814207
69,0.010800523279969127
70,0.011680206887239487
71,0.04295617058792092
72,0.0409629105684621
73,0.02250997990672963
74,0.03334869257013515
75,0.04904158212491559
76,0.02005293495243947
77,0.04155549810534257
78,0.007530095251874997
79,0.011687239042263165
80,0.023496614087461676
81,0.004578202323073865
82,0.04418283277997564
83,0.0015218201730810565
84,0.02095140466511819
85,0.0206744851261913
86,0.013018984153104941
87,0.029633317628976155
88,0.040321096984140964
89,0.04474147750357208
90,0.04612133260996905
91,0.02992597512019625
92,0.0358948252548287
93,0.04055713738221492
94,0.03248137310076891
95,0.02675505661539293
96,0.03352871329755704
97,0.019715038868866552
98,0.006634278896611357
99,0.04489461102287748
100,0.003


==> data/exp_session_hit.txt <==
x,y1,y2,y3
1,0.011588092843053005,0.0077840971344654425,0.0026497745230060696
2,0.13749792261765972,0.012914649351987967,0.020176134688416402
3,0.2114578446891054,0.03872652490377301,0.01597251645467537
4,0.26610450343285036,0.02662988495154164,0.03945139057620581
5,0.3028574745608593,0.06578993336494511,0.033468752361824734
6,0.3347035471356452,0.06843938874998312,0.020005805675561095
7,0.36760745449376386,0.0842510849004263,0.02454476469490878
8,0.39234404616998586,0.08594355442577986,0.03922947071160991
9,0.4017139036860224,0.1113127045760642,0.0425536839969957
10,0.4264811800969587,0.10769785639877681,0.047575602884322304
11,0.450020325247494,0.1046839618915529,0.045106341947055005
12,0.4666071203301681,0.1345481693680288,0.05234360073694086
13,0.46755654901310284,0.12404670808989386,0.047878534785411944
14,0.4983251512961559,0.15495144340915595,0.05289211509318653
15,0.4972334960275916,0.14218005801239927,0.07048919867305868
16,0.5022546419281996,0.1800997919629558,0.08339115532220848
17,0.5331979724532704,0.17926728744903514,0.07394026245518795
18,0.5338544661792541,0.18800647516090813,0.0784295078605291
19,0.5293440040580191,0.2145283805114656,0.0828971980735726
20,0.5684317752313406,0.21594453662448132,0.10779478285070765
21,0.5581231171466141,0.21973656439928096,0.10298721054176245
22,0.5522336016431354,0.2417565507592352,0.111659236757123
23,0.5775837292218642,0.2496385153797736,0.12907459376156172
24,0.5744233624967576,0.25900394012573474,0.13855267999293716
25,0.5969510908510037,0.26272664145719804,0.14738546854249102
26,0.603201205405337,0.2804431994505802,0.1620055621373059
27,0.61185933645425,0.29652169944893103,0.1636683615881929
28,0.5989489190387131,0.3009438208470246,0.16443619069751972
29,0.6172124709216126,0.31163675715865924,0.1776283000676917
30,0.6248864119688633,0.30548680007652956,0.20678110747239895
31,0.6168939513908054,0.3255131947300204,0.21760393106780332
32,0.6369627391893498,0.3435554151367749,0.22784320593654953
33,0.6475316414598238,0.3452044859074875,0.23662211330699065
34,0.6388299951132482,0.360592033809061,0.26301740932467776
35,0.6519669429813122,0.36426183708854554,0.2999003010553155
36,0.6613286099441079,0.3710922207725735,0.299276733779076
37,0.6790582842394591,0.3872233232730006,0.303790712924394
38,0.6686709688210948,0.4080774514426621,0.34913315606671047
39,0.6911391745316928,0.4031092671788702,0.35295395824700665
40,0.6826853761982129,0.42565134031655383,0.3816821161762149
41,0.7032047445700885,0.4477712901811266,0.3827565677006888
42,0.6904154435246183,0.4598308342661265,0.41125038119571394
43,0.6954552471776951,0.46629887462722014,0.42009412946970975
44,0.7024708417248182,0.4710344629812176,0.45385082484263567
45,0.7041543923565208,0.49320963902859866,0.4822357877779622
46,0.7067351065519986,0.48948660378772807,0.4858053181170506
47,0.7169446709141438,0.4960847833153343,0.5107826883378973
48,0.6998703694460654,0.5110530994994588,0.519223316248212
49,0.7179001942570705,0.5271239924069124,0.5118441708665062
50,0.7228160025627879,0.5262208097851342,0.5391596288706473
51,0.7395780220054518,0.5445591123885761,0.5554909046735444
52,0.7260852513984677,0.5628571387123784,0.5718106919670255
53,0.7254125344634594,0.5633667523187768,0.5961551358270398
54,0.7409570151661151,0.5678566914930311,0.5969858661525352
55,0.7497927648571256,0.5734787432398206,0.6043331132557236
56,0.7472471131598697,0.5781479574307567,0.6257492251794818
57,0.7400641155632973,0.584516921106721,0.6256024262074478
58,0.7454377835636651,0.5918902189258962,0.6245076106127975
59,0.7404725737668967,0.5926574347800148,0.647915094571882
60,0.7538359181333347,0.6201220763676363,0.6351109704196093
61,0.7612306719288155,0.6020235478110578,0.6593694139156953
62,0.7620433646309399,0.6179219864966489,0.6714050942718051
63,0.7556430816827849,0.5995480479487588,0.6719688102761777
64,0.758674377518039,0.6119001419560304,0.690458843715708
65,0.7623632919008225,0.6170169818697888,0.680791427827971
66,0.7651588569480836,0.613374483465021,0.7051065037548814
67,0.7652058018705142,0.6020358883686217,0.6980930370514403
68,0.7962726357198768,0.5931176864328582,0.7054789215159822
69,0.7808794755344366,0.5906572929863406,0.7010983078323539
70,0.7858533435511609,0.5751968452659199,0.6912869443133881
71,0.7970278766028206,0.6000051838799767,0.713249749336893
72,0.7905307997976987,0.5974863902521234,0.7116891246159748
73,0.7931687996051312,0.5905052992895979,0.7155005384092353
74,0.784341113999884,0.5963806316118021,0.7079211702189078
75,0.8050221974046713,0.5937622248680068,0.7366197984090377
76,0.8174863198865003,0.6075626336499174,0.7279999717471921
77,0.8000318793076141,0.6119815095054287,0.7293340667213684
78,0.8062634336041197,0.5957841869063418,0.7282802276451311
79,0.7985069258270051,0.6115034814567425,0.7296260217810839
80,0.8168731172005016,0.5826436273146767,0.7425587680677919
81,0.815291188087565,0.6025286801873764,0.7163742458792055
82,0.7931078331076578,0.6005361668056932,0.7309110191325277
83,0.828253584359577,0.5936848627892825,0.7363525017943682
84,0.8102291850791492,0.6067442240678205,0.7290350608571254
85,0.8313315815273148,0.5931835566092463,0.7493165034798227
86,0.8278634883638176,0.6089282145459278,0.7354320844580896
87,0.7962186584812211,0.5951214842801485,0.7278623474221921
88,0.7995325101897471,0.5908336889485189,0.7189002225818275
89,0.8347530832124945,0.5944614520527493,0.7423055655852179
90,0.8145534285217293,0.5976165215024914,0.7404528000973634
91,0.8042921484182393,0.599415456134456,0.7261553804575569
92,0.8158907855817428,0.5937695739064919,0.7230239775315315
93,0.7936780705777959,0.5927649384102208,0.7510894164959142
94,0.8097245083664601,0.5876176355713291,0.7476760530654404
95,0.8028155773268374,0.5871999189129775,0.7423386289472811
96,0.8204693208156174,0.5818007799271718,0.752937817328771
97,0.8009081851809541,0.5893684761807287,0.7480464902757987
98,0.8092040710255421,0.5818831968465236,0.7396025824701056
99,0.8104325665620391,0.5832401360359188,0.7222450009889478
100,0.8011358265792868,0.5775737413755183,0.748191010991677

